Newton-Raphson Consensus under asynchronous and lossy communications for peer-to-peer networks

In this work we study the problem of unconstrained convex-optimization in a fully distributed multi-agent setting which includes asynchronous computation and lossy communication. In particular, we extend a recently proposed algorithm named Newton-Raphson Consensus by integrating it with a broadcast-based average consensus algorithm which is robust to packet losses. We show via the separation of time scales principle that under mild conditions (i.e., persistency of the agents activation and bounded consecutive communication failures) the proposed algorithm is proved to be locally exponentially stable with respect to the optimal global solution. Finally, we complement the theoretical analysis with numerical simulations that are based on real datasets.

==> NRC__N10_r0.5_costbinomialDeviance_epsilon0.001_packetLoss0.1.txt <==
iteration	log_dissensus	log_error	cost
1.00000	-Inf	-Inf	0.00000	
11.00000	-4.23282	-0.12436	3187.98983	
21.00000	-3.62571	-0.12812	3186.86286	
31.00000	-3.10939	-0.13185	3185.74971	
41.00000	-3.06788	-0.13557	3184.70026	
51.00000	-2.93000	-0.13981	3183.50553	
61.00000	-2.77160	-0.14322	3182.54083	
71.00000	-2.67759	-0.14671	3181.57572	
81.00000	-2.55924	-0.15050	3180.53022	
91.00000	-2.48167	-0.15380	3179.63150	
101.00000	-2.40633	-0.15753	3178.64884	
111.00000	-2.42742	-0.16126	3177.69909	
121.00000	-2.37999	-0.16483	3176.77944	
131.00000	-2.32473	-0.16839	3175.86874	
141.00000	-2.22735	-0.17222	3174.88203	
151.00000	-2.14127	-0.17651	3173.77772	
161.00000	-2.08866	-0.18063	3172.71011	
171.00000	-2.03101	-0.18447	3171.69573	
181.00000	-1.96632	-0.18840	3170.71390	
191.00000	-1.93113	-0.19242	3169.72292	
201.00000	-1.88019	-0.19652	3168.70399	
211.00000	-1.81988	-0.20052	3167.75177	
221.00000	-1.75070	-0.20488	3166.68460	
231.00000	-1.71297	-0.20861	3165.81108	
241.00000	-1.68344	-0.21252	3164.92845	
251.00000	-1.66804	-0.21568	3164.19041	
261.00000	-1.63313	-0.21941	3163.30962	
271.00000	-1.60219	-0.22325	3162.38556	
281.00000	-1.60332	-0.22644	3161.65281	
291.00000	-1.57858	-0.23016	3160.83093	
301.00000	-1.53538	-0.23416	3159.89074	
311.00000	-1.47603	-0.23842	3158.90509	
321.00000	-1.46971	-0.24178	3158.16966	
331.00000	-1.44719	-0.24523	3157.40836	
341.00000	-1.41782	-0.24950	3156.46232	
351.00000	-1.40810	-0.25315	3155.68327	
361.00000	-1.38184	-0.25723	3154.80729	
371.00000	-1.35976	-0.26104	3153.98078	
381.00000	-1.35984	-0.26393	3153.38359	
391.00000	-1.33766	-0.26792	3152.51991	
401.00000	-1.31102	-0.27191	3151.68724	
411.00000	-1.29212	-0.27552	3150.93667	
421.00000	-1.26923	-0.27941	3150.11384	
431.00000	-1.25097	-0.28301	3149.34800	
441.00000	-1.24387	-0.28665	3148.64751	
451.00000	-1.22101	-0.29062	3147.84381	
461.00000	-1.18650	-0.29467	3147.01823	
471.00000	-1.17917	-0.29783	3146.39899	
481.00000	-1.16827	-0.30143	3145.70554	
491.00000	-1.16369	-0.30493	3145.03109	
501.00000	-1.14979	-0.30834	3144.37638	
511.00000	-1.13324	-0.31202	3143.67578	
521.00000	-1.12549	-0.31536	3143.02376	
531.00000	-1.10472	-0.31923	3142.29704	
541.00000	-1.07427	-0.32315	3141.56003	
551.00000	-1.05644	-0.32692	3140.85820	
561.00000	-1.03315	-0.33094	3140.10074	
571.00000	-1.01409	-0.33479	3139.39489	
581.00000	-0.99340	-0.33909	3138.62306	
591.00000	-0.96958	-0.34338	3137.84428	
601.00000	-0.96673	-0.34661	3137.27547	
611.00000	-0.94782	-0.35053	3136.57280	
621.00000	-0.93163	-0.35455	3135.87493	
631.00000	-0.91250	-0.35854	3135.16785	
641.00000	-0.89667	-0.36255	3134.46714	
651.00000	-0.88990	-0.36594	3133.87598	
661.00000	-0.88011	-0.36950	3133.25830	
671.00000	-0.87534	-0.37318	3132.63736	
681.00000	-0.86468	-0.37683	3132.04162	
691.00000	-0.84539	-0.38071	3131.37091	
701.00000	-0.83615	-0.38427	3130.77792	
711.00000	-0.82993	-0.38756	3130.23899	
721.00000	-0.81700	-0.39120	3129.66203	
731.00000	-0.81340	-0.39469	3129.11247	
741.00000	-0.80517	-0.39825	3128.54010	
751.00000	-0.79916	-0.40180	3127.96342	
761.00000	-0.79497	-0.40525	3127.39866	
771.00000	-0.78483	-0.40904	3126.79034	
781.00000	-0.77639	-0.41269	3126.25203	
791.00000	-0.77554	-0.41619	3125.72708	
801.00000	-0.77419	-0.41941	3125.25746	
811.00000	-0.77237	-0.42300	3124.72753	
821.00000	-0.75783	-0.42694	3124.13157	
831.00000	-0.75288	-0.43085	3123.55010	
841.00000	-0.75042	-0.43395	3123.09987	
851.00000	-0.73949	-0.43754	3122.57137	
861.00000	-0.73033	-0.44106	3122.06249	
871.00000	-0.72468	-0.44470	3121.54268	
881.00000	-0.71782	-0.44823	3121.03780	
891.00000	-0.71225	-0.45205	3120.50729	
901.00000	-0.69296	-0.45619	3119.91061	
911.00000	-0.68692	-0.45991	3119.39509	
921.00000	-0.68044	-0.46298	3118.99328	
931.00000	-0.67621	-0.46644	3118.53475	
941.00000	-0.66624	-0.47054	3117.96734	
951.00000	-0.66281	-0.47407	3117.48668	
961.00000	-0.65379	-0.47781	3116.97938	
971.00000	-0.64696	-0.48157	3116.47570	
981.00000	-0.63432	-0.48591	3115.89942	
991.00000	-0.62124	-0.48959	3115.40707	
1001.00000	-0.61476	-0.49353	3114.89390	
1011.00000	-0.60437	-0.49742	3114.37935	
1021.00000	-0.59489	-0.50138	3113.86501	
1031.00000	-0.58778	-0.50519	3113.37397	
1041.00000	-0.58589	-0.50879	3112.91435	
1051.00000	-0.57464	-0.51311	3112.37572	
1061.00000	-0.57539	-0.51638	3111.97149	
1071.00000	-0.56976	-0.52010	3111.50695	
1081.00000	-0.56524	-0.52393	3111.03234	
1091.00000	-0.55905	-0.52776	3110.57424	
1101.00000	-0.55692	-0.53090	3110.19422	
1111.00000	-0.54609	-0.53455	3109.76111	
1121.00000	-0.54237	-0.53822	3109.33688	
1131.00000	-0.53688	-0.54167	3108.92763	
1141.00000	-0.53454	-0.54514	3108.51509	
1151.00000	-0.52468	-0.54878	3108.09949	
1161.00000	-0.52232	-0.55180	3107.74827	
1171.00000	-0.52051	-0.55510	3107.36067	
1181.00000	-0.51909	-0.55822	3107.00927	
1191.00000	-0.51199	-0.56159	3106.61442	
1201.00000	-0.50626	-0.56554	3106.16371	
1211.00000	-0.50178	-0.56888	3105.78206	
1221.00000	-0.49995	-0.57273	3105.36674	
1231.00000	-0.49187	-0.57656	3104.94529	
1241.00000	-0.49330	-0.57963	3104.61440	
1251.00000	-0.48682	-0.58341	3104.21606	
1261.00000	-0.48004	-0.58730	3103.78867	
1271.00000	-0.47473	-0.59067	3103.41768	
1281.00000	-0.47366	-0.59417	3103.06012	
1291.00000	-0.47175	-0.59715	3102.74797	
1301.00000	-0.46897	-0.60082	3102.35681	
1311.00000	-0.46383	-0.60449	3101.97650	
1321.00000	-0.45865	-0.60795	3101.62195	
1331.00000	-0.45598	-0.61155	3101.25632	
1341.00000	-0.45192	-0.61513	3100.89828	
1351.00000	-0.44916	-0.61854	3100.55406	
1361.00000	-0.44242	-0.62247	3100.16771	
1371.00000	-0.44702	-0.62578	3099.84824	
1381.00000	-0.45090	-0.62874	3099.57514	
1391.00000	-0.44846	-0.63199	3099.25635	
1401.00000	-0.44871	-0.63546	3098.92331	
1411.00000	-0.44363	-0.63925	3098.55679	
1421.00000	-0.44430	-0.64267	3098.25067	
1431.00000	-0.44075	-0.64590	3097.94881	
1441.00000	-0.44070	-0.64925	3097.62712	
1451.00000	-0.43934	-0.65265	3097.30893	
1461.00000	-0.43069	-0.65639	3096.96696	
1471.00000	-0.43098	-0.65965	3096.65856	
1481.00000	-0.42742	-0.66337	3096.31974	
1491.00000	-0.42878	-0.66676	3096.01618	
1501.00000	-0.42284	-0.67064	3095.65464	
1511.00000	-0.42231	-0.67392	3095.37036	
1521.00000	-0.42322	-0.67737	3095.06609	
1531.00000	-0.42225	-0.68130	3094.71954	
1541.00000	-0.41698	-0.68492	3094.38545	
1551.00000	-0.41554	-0.68854	3094.08394	
1561.00000	-0.41096	-0.69210	3093.77021	
1571.00000	-0.41046	-0.69550	3093.47826	
1581.00000	-0.40604	-0.69915	3093.16850	
1591.00000	-0.40308	-0.70216	3092.92394	
1601.00000	-0.40249	-0.70567	3092.63385	
1611.00000	-0.40174	-0.70902	3092.34432	
1621.00000	-0.40417	-0.71266	3092.04562	
1631.00000	-0.40735	-0.71574	3091.79849	
1641.00000	-0.41150	-0.71858	3091.58013	
1651.00000	-0.40831	-0.72172	3091.31668	
1661.00000	-0.40340	-0.72530	3091.01671	
1671.00000	-0.40133	-0.72858	3090.75998	
1681.00000	-0.40087	-0.73207	3090.49517	
1691.00000	-0.40262	-0.73563	3090.22282	
1701.00000	-0.39779	-0.73927	3089.92107	
1711.00000	-0.39758	-0.74247	3089.66944	
1721.00000	-0.39580	-0.74573	3089.42564	
1731.00000	-0.39289	-0.74915	3089.15707	
1741.00000	-0.39429	-0.75190	3088.93297	
1751.00000	-0.39317	-0.75526	3088.68146	
1761.00000	-0.39432	-0.75877	3088.42628	
1771.00000	-0.39795	-0.76136	3088.22560	
1781.00000	-0.39624	-0.76484	3087.95745	
1791.00000	-0.39076	-0.76867	3087.67863	
1801.00000	-0.39112	-0.77203	3087.43299	
1811.00000	-0.38751	-0.77547	3087.17984	
1821.00000	-0.38306	-0.77927	3086.89848	
1831.00000	-0.38190	-0.78274	3086.64395	
1841.00000	-0.37734	-0.78630	3086.38800	
1851.00000	-0.37729	-0.79009	3086.12519	
1861.00000	-0.37408	-0.79384	3085.85767	
1871.00000	-0.37538	-0.79723	3085.62245	
1881.00000	-0.37324	-0.80081	3085.36799	
1891.00000	-0.36672	-0.80492	3085.07769	
1901.00000	-0.36750	-0.80823	3084.85768	
1911.00000	-0.37143	-0.81138	3084.65105	
1921.00000	-0.36660	-0.81514	3084.39470	
1931.00000	-0.36121	-0.81845	3084.17479	
1941.00000	-0.36064	-0.82159	3083.96615	
1951.00000	-0.35639	-0.82536	3083.71337	
1961.00000	-0.35735	-0.82873	3083.49789	
1971.00000	-0.35802	-0.83208	3083.28762	
1981.00000	-0.35646	-0.83567	3083.05763	
1991.00000	-0.35742	-0.83887	3082.85781	
2001.00000	-0.35720	-0.84230	3082.64308	

==> NRC__N10_r0.5_costbinomialDeviance_epsilon0.01_packetLoss0.1.txt <==
iteration	log_dissensus	log_error	cost
1.00000	-Inf	-Inf	0.00000	
11.00000	-2.08324	-0.15427	3178.72475	
21.00000	-1.44612	-0.18637	3169.96517	
31.00000	-1.35853	-0.22279	3161.36303	
41.00000	-1.15270	-0.26320	3152.88396	
51.00000	-0.99199	-0.30323	3145.05378	
61.00000	-0.91437	-0.33538	3139.18382	
71.00000	-0.79254	-0.37660	3131.95495	
81.00000	-0.73145	-0.40769	3127.20993	
91.00000	-0.68890	-0.44220	3122.21102	
101.00000	-0.64042	-0.47738	3117.29067	
111.00000	-0.53803	-0.51794	3112.08730	
121.00000	-0.54153	-0.55113	3108.27152	
131.00000	-0.45494	-0.58920	3104.16937	
141.00000	-0.44112	-0.62339	3100.76238	
151.00000	-0.41525	-0.65756	3097.45064	
161.00000	-0.32443	-0.69047	3094.46796	
171.00000	-0.30149	-0.72728	3091.38197	
181.00000	-0.26422	-0.76432	3088.52666	
191.00000	-0.21527	-0.80134	3085.89649	
201.00000	-0.22438	-0.83439	3083.60375	
211.00000	-0.24065	-0.86830	3081.46103	
221.00000	-0.24749	-0.90154	3079.53785	
231.00000	-0.25327	-0.93276	3077.88831	
241.00000	-0.24229	-0.96651	3076.03782	
251.00000	-0.24590	-0.99641	3074.57776	
261.00000	-0.26784	-1.02729	3073.27864	
271.00000	-0.27798	-1.05736	3071.92634	
281.00000	-0.31867	-1.09081	3070.57851	
291.00000	-0.34151	-1.12341	3069.34394	
301.00000	-0.35886	-1.15637	3068.08040	
311.00000	-0.36289	-1.19031	3066.99040	
321.00000	-0.39515	-1.22125	3066.16844	
331.00000	-0.40357	-1.25723	3064.95105	
341.00000	-0.41768	-1.28756	3064.06673	
351.00000	-0.40573	-1.31735	3063.36105	
361.00000	-0.40360	-1.34957	3062.54453	
371.00000	-0.43126	-1.38223	3061.80406	
381.00000	-0.42559	-1.41141	3061.19446	
391.00000	-0.43885	-1.44074	3060.58294	
401.00000	-0.42687	-1.46898	3060.05162	
411.00000	-0.43568	-1.49761	3059.48203	
421.00000	-0.44808	-1.52432	3059.10448	
431.00000	-0.47149	-1.55497	3058.68215	
441.00000	-0.48850	-1.58492	3058.21730	
451.00000	-0.50937	-1.61502	3057.74230	
461.00000	-0.50816	-1.64146	3057.37953	
471.00000	-0.50325	-1.67183	3056.96927	
481.00000	-0.52348	-1.70005	3056.58759	
491.00000	-0.53530	-1.73207	3056.19710	
501.00000	-0.54971	-1.75853	3055.93322	
511.00000	-0.55105	-1.78729	3055.68984	
521.00000	-0.58004	-1.81575	3055.42421	
531.00000	-0.59664	-1.84651	3055.18437	
541.00000	-0.61758	-1.87285	3055.00986	
551.00000	-0.64097	-1.90493	3054.77500	
561.00000	-0.66747	-1.93412	3054.55338	
571.00000	-0.68003	-1.95943	3054.37121	
581.00000	-0.70736	-1.98846	3054.22116	
591.00000	-0.72590	-2.01521	3054.06665	
601.00000	-0.73353	-2.04367	3053.91586	
611.00000	-0.75372	-2.06810	3053.74331	
621.00000	-0.78039	-2.09693	3053.60201	
631.00000	-0.79236	-2.12242	3053.46371	
641.00000	-0.82126	-2.15127	3053.33281	
651.00000	-0.85019	-2.17818	3053.21320	
661.00000	-0.86803	-2.20290	3053.09777	
671.00000	-0.88646	-2.22897	3053.00723	
681.00000	-0.90665	-2.25288	3052.94499	
691.00000	-0.92243	-2.27632	3052.85182	
701.00000	-0.94222	-2.30398	3052.80354	
711.00000	-0.97137	-2.33231	3052.72609	
721.00000	-0.98248	-2.35811	3052.65336	
731.00000	-1.01998	-2.38578	3052.60625	
741.00000	-1.04563	-2.41373	3052.56283	
751.00000	-1.07167	-2.44421	3052.52258	
761.00000	-1.11900	-2.47635	3052.50129	
771.00000	-1.14189	-2.49935	3052.43957	
781.00000	-1.16220	-2.52583	3052.38863	
791.00000	-1.17352	-2.55114	3052.35472	
801.00000	-1.21207	-2.58178	3052.32563	
811.00000	-1.23314	-2.60951	3052.31456	
821.00000	-1.28005	-2.64047	3052.30947	
831.00000	-1.31582	-2.66642	3052.25649	
841.00000	-1.35716	-2.69662	3052.21341	
851.00000	-1.41526	-2.73670	3052.20114	
861.00000	-1.43535	-2.76152	3052.16954	
871.00000	-1.46988	-2.79175	3052.15285	
881.00000	-1.48508	-2.81537	3052.12613	
891.00000	-1.51419	-2.84122	3052.10730	
901.00000	-1.53209	-2.86767	3052.09337	
911.00000	-1.55703	-2.89246	3052.08822	
921.00000	-1.56947	-2.91656	3052.06067	
931.00000	-1.58463	-2.94171	3052.04904	
941.00000	-1.61266	-2.96996	3052.04816	
951.00000	-1.63043	-3.00086	3052.04289	
961.00000	-1.67393	-3.03197	3052.05460	
971.00000	-1.69771	-3.05725	3052.03700	
981.00000	-1.71386	-3.08307	3052.01626	
991.00000	-1.75137	-3.11419	3052.03166	
1001.00000	-1.76399	-3.13987	3052.00653	
1011.00000	-1.79064	-3.16532	3052.00243	
1021.00000	-1.81712	-3.19533	3051.99802	
1031.00000	-1.83948	-3.22393	3051.99464	
1041.00000	-1.85945	-3.24801	3051.98856	
1051.00000	-1.87694	-3.27388	3051.98210	
1061.00000	-1.90904	-3.30062	3051.99060	
1071.00000	-1.92613	-3.32441	3051.98270	
1081.00000	-1.96544	-3.35280	3051.99468	
1091.00000	-2.02134	-3.39260	3052.02094	
1101.00000	-2.06861	-3.42789	3052.04365	
1111.00000	-2.08621	-3.45468	3052.04110	
1121.00000	-2.11622	-3.48155	3052.05000	
1131.00000	-2.15003	-3.50738	3052.06199	
1141.00000	-2.16556	-3.53548	3052.06082	
1151.00000	-2.19947	-3.56264	3052.06376	
1161.00000	-2.22776	-3.58886	3052.07938	
1171.00000	-2.26077	-3.61831	3052.08874	
1181.00000	-2.29414	-3.64511	3052.09712	
1191.00000	-2.31664	-3.67060	3052.09265	
1201.00000	-2.34626	-3.69837	3052.10078	
1211.00000	-2.36670	-3.72360	3052.09558	
1221.00000	-2.38545	-3.75134	3052.09643	
1231.00000	-2.41073	-3.77677	3052.10278	
1241.00000	-2.42526	-3.80223	3052.10085	
1251.00000	-2.45963	-3.82756	3052.10893	
1261.00000	-2.47663	-3.85414	3052.12005	
1271.00000	-2.49721	-3.88379	3052.12436	
1281.00000	-2.52362	-3.90947	3052.11183	
1291.00000	-2.55029	-3.93490	3052.11875	
1301.00000	-2.57280	-3.96181	3052.12907	
1311.00000	-2.61333	-3.98864	3052.14133	
1321.00000	-2.64766	-4.01600	3052.14621	
1331.00000	-2.68248	-4.04358	3052.14762	
1341.00000	-2.71124	-4.07046	3052.14840	
1351.00000	-2.74090	-4.09876	3052.15297	
1361.00000	-2.75815	-4.12026	3052.15379	
1371.00000	-2.77935	-4.15050	3052.15608	
1381.00000	-2.80250	-4.17744	3052.15241	
1391.00000	-2.82526	-4.20407	3052.15780	
1401.00000	-2.84515	-4.22734	3052.15641	
1411.00000	-2.87651	-4.25379	3052.15989	
1421.00000	-2.88917	-4.27611	3052.15992	
1431.00000	-2.91881	-4.29996	3052.16355	
1441.00000	-2.94296	-4.32431	3052.16290	
1451.00000	-2.96969	-4.35135	3052.17234	
1461.00000	-3.00260	-4.37397	3052.17920	
1471.00000	-3.02176	-4.39884	3052.17483	
1481.00000	-3.04132	-4.42007	3052.17437	
1491.00000	-3.05772	-4.44427	3052.17365	
1501.00000	-3.08714	-4.46880	3052.17643	
1511.00000	-3.10758	-4.49303	3052.17605	
1521.00000	-3.12445	-4.51667	3052.17611	
1531.00000	-3.15279	-4.54203	3052.18001	
1541.00000	-3.18297	-4.56638	3052.18409	
1551.00000	-3.21147	-4.58998	3052.18917	
1561.00000	-3.22970	-4.61329	3052.19011	
1571.00000	-3.25733	-4.63571	3052.19131	
1581.00000	-3.28360	-4.66114	3052.19491	
1591.00000	-3.30965	-4.68182	3052.19380	
1601.00000	-3.33048	-4.70555	3052.19382	
1611.00000	-3.34476	-4.73031	3052.19383	
1621.00000	-3.37522	-4.75271	3052.19769	
1631.00000	-3.39853	-4.77186	3052.19978	
1641.00000	-3.43050	-4.79515	3052.20417	
1651.00000	-3.46229	-4.81725	3052.20717	
1661.00000	-3.48516	-4.83768	3052.21142	
1671.00000	-3.51202	-4.85792	3052.21261	
1681.00000	-3.53505	-4.88149	3052.21198	
1691.00000	-3.57650	-4.90396	3052.21738	
1701.00000	-3.59821	-4.92613	3052.21867	
1711.00000	-3.62438	-4.94583	3052.22073	
1721.00000	-3.65094	-4.96761	3052.22222	
1731.00000	-3.67330	-4.98902	3052.22335	
1741.00000	-3.69861	-5.01207	3052.22548	
1751.00000	-3.73110	-5.03376	3052.23012	
1761.00000	-3.77230	-5.05634	3052.23515	
1771.00000	-3.79754	-5.07906	3052.23752	
1781.00000	-3.82203	-5.09892	3052.23809	
1791.00000	-3.84944	-5.11955	3052.23897	
1801.00000	-3.88262	-5.14396	3052.24226	
1811.00000	-3.91291	-5.16459	3052.24473	
1821.00000	-3.93082	-5.18545	3052.24593	
1831.00000	-3.94480	-5.20474	3052.24436	
1841.00000	-3.97437	-5.22642	3052.24600	
1851.00000	-3.99916	-5.24574	3052.24755	
1861.00000	-4.02607	-5.26684	3052.24972	
1871.00000	-4.05584	-5.28629	3052.25189	
1881.00000	-4.07990	-5.30338	3052.25280	
1891.00000	-4.10195	-5.32385	3052.25374	
1901.00000	-4.12361	-5.34139	3052.25349	
1911.00000	-4.15493	-5.36221	3052.25558	
1921.00000	-4.17355	-5.37862	3052.25667	
1931.00000	-4.19177	-5.39630	3052.25668	
1941.00000	-4.21371	-5.41578	3052.25747	
1951.00000	-4.24230	-5.43244	3052.25937	
1961.00000	-4.25845	-5.45112	3052.25918	
1971.00000	-4.27534	-5.46795	3052.26001	
1981.00000	-4.31263	-5.48833	3052.26229	
1991.00000	-4.31999	-5.50488	3052.26206	
2001.00000	-4.35117	-5.52366	3052.26403	

==> NRC__N10_r0.5_costbinomialDeviance_epsilon0.01_packetLoss0.5.txt <==
iteration	log_dissensus	log_error	cost
1.00000	-Inf	-Inf	0.00000	
11.00000	-2.09649	-0.14557	3182.32342	
21.00000	-1.69605	-0.17060	3175.77746	
31.00000	-1.39498	-0.19743	3169.03816	
41.00000	-1.14824	-0.21528	3164.71144	
51.00000	-1.09966	-0.23488	3160.35533	
61.00000	-1.04595	-0.26157	3154.42518	
71.00000	-0.87514	-0.28214	3149.82387	
81.00000	-0.98407	-0.30840	3144.42451	
91.00000	-1.02427	-0.33159	3140.27738	
101.00000	-0.89671	-0.35408	3136.06934	
111.00000	-0.90776	-0.37486	3132.76888	
121.00000	-0.89959	-0.40130	3128.34587	
131.00000	-0.87912	-0.42329	3124.95059	
141.00000	-0.86001	-0.45055	3121.01348	
151.00000	-0.77448	-0.47122	3118.09265	
161.00000	-0.67304	-0.49230	3115.66447	
171.00000	-0.65470	-0.51383	3113.08700	
181.00000	-0.60561	-0.53870	3110.00116	
191.00000	-0.65395	-0.56712	3106.59390	
201.00000	-0.60102	-0.58690	3104.32570	
211.00000	-0.60018	-0.60610	3102.22361	
221.00000	-0.61037	-0.62717	3100.21043	
231.00000	-0.56951	-0.64673	3098.31590	
241.00000	-0.60468	-0.66953	3096.17404	
251.00000	-0.59170	-0.69337	3093.93926	
261.00000	-0.63565	-0.71894	3091.88995	
271.00000	-0.53891	-0.74499	3089.61501	
281.00000	-0.51176	-0.77178	3087.56592	
291.00000	-0.53840	-0.79330	3086.13505	
301.00000	-0.50676	-0.82095	3084.20846	
311.00000	-0.50840	-0.84441	3082.76867	
321.00000	-0.49075	-0.86292	3081.79176	
331.00000	-0.47149	-0.88871	3080.27088	
341.00000	-0.51194	-0.91466	3078.79821	
351.00000	-0.51362	-0.94238	3077.28742	
361.00000	-0.53641	-0.96675	3075.93954	
371.00000	-0.51882	-0.98550	3074.95343	
381.00000	-0.50177	-1.01216	3073.76165	
391.00000	-0.48126	-1.03316	3072.78238	
401.00000	-0.52106	-1.05798	3071.77978	
411.00000	-0.48421	-1.08018	3070.93213	
421.00000	-0.49966	-1.10296	3070.04612	
431.00000	-0.51360	-1.12450	3069.25810	
441.00000	-0.52995	-1.14911	3068.29672	
451.00000	-0.52792	-1.17314	3067.41294	
461.00000	-0.51907	-1.19456	3066.68337	
471.00000	-0.52162	-1.21744	3065.99495	
481.00000	-0.53965	-1.23748	3065.36513	
491.00000	-0.52799	-1.26122	3064.72270	
501.00000	-0.53480	-1.28295	3064.13884	
511.00000	-0.53727	-1.30507	3063.46554	
521.00000	-0.54789	-1.32627	3062.99386	
531.00000	-0.56567	-1.35154	3062.48175	
541.00000	-0.58197	-1.37028	3062.00890	
551.00000	-0.57859	-1.38962	3061.58597	
561.00000	-0.58031	-1.41049	3061.16432	
571.00000	-0.59123	-1.43548	3060.74987	
581.00000	-0.61157	-1.45669	3060.33063	
591.00000	-0.62588	-1.47630	3060.01326	
601.00000	-0.62019	-1.49663	3059.72012	
611.00000	-0.64244	-1.51728	3059.37598	
621.00000	-0.67808	-1.53722	3059.01419	
631.00000	-0.66911	-1.55773	3058.75086	
641.00000	-0.66940	-1.57765	3058.38256	
651.00000	-0.66959	-1.59950	3058.02119	
661.00000	-0.68184	-1.61824	3057.81679	
671.00000	-0.68633	-1.64005	3057.59548	
681.00000	-0.69076	-1.66234	3057.31301	
691.00000	-0.70544	-1.68217	3057.08298	
701.00000	-0.71519	-1.70860	3056.79504	
711.00000	-0.71283	-1.73132	3056.59520	
721.00000	-0.72601	-1.75473	3056.38137	
731.00000	-0.73293	-1.77741	3056.12384	
741.00000	-0.74501	-1.79778	3055.93454	
751.00000	-0.77174	-1.81974	3055.77448	
761.00000	-0.77058	-1.84047	3055.63588	
771.00000	-0.79813	-1.85786	3055.43696	
781.00000	-0.81453	-1.88086	3055.25884	
791.00000	-0.81784	-1.90175	3055.09627	
801.00000	-0.83342	-1.92022	3054.98253	
811.00000	-0.85003	-1.94255	3054.82784	
821.00000	-0.87194	-1.96221	3054.72415	
831.00000	-0.88016	-1.98532	3054.58164	
841.00000	-0.90527	-2.00552	3054.46979	
851.00000	-0.91595	-2.02365	3054.39262	
861.00000	-0.92764	-2.04489	3054.24538	
871.00000	-0.94581	-2.06532	3054.10855	
881.00000	-0.94357	-2.08132	3054.04064	
891.00000	-0.95968	-2.10533	3053.88856	
901.00000	-0.97413	-2.12416	3053.78028	
911.00000	-0.98398	-2.14638	3053.66049	
921.00000	-0.98922	-2.16379	3053.56236	
931.00000	-0.99693	-2.18443	3053.46106	
941.00000	-1.00563	-2.20466	3053.34303	
951.00000	-1.01970	-2.22276	3053.25247	
961.00000	-1.03936	-2.24003	3053.21307	
971.00000	-1.05252	-2.25870	3053.19909	
981.00000	-1.06797	-2.28005	3053.14285	
991.00000	-1.08559	-2.29739	3053.09845	
1001.00000	-1.10457	-2.31792	3053.03755	
1011.00000	-1.13750	-2.33950	3052.99785	
1021.00000	-1.14802	-2.35897	3052.92614	
1031.00000	-1.16371	-2.38276	3052.87616	
1041.00000	-1.17078	-2.40107	3052.82565	
1051.00000	-1.19376	-2.41910	3052.74837	
1061.00000	-1.20402	-2.43506	3052.72616	
1071.00000	-1.22329	-2.45742	3052.64422	
1081.00000	-1.24406	-2.47306	3052.61352	
1091.00000	-1.25799	-2.49197	3052.59126	
1101.00000	-1.28327	-2.51535	3052.55747	
1111.00000	-1.31607	-2.53842	3052.53701	
1121.00000	-1.32150	-2.55577	3052.50495	
1131.00000	-1.34547	-2.57857	3052.47081	
1141.00000	-1.36304	-2.59574	3052.43900	
1151.00000	-1.38776	-2.61379	3052.42485	
1161.00000	-1.40266	-2.63642	3052.39386	
1171.00000	-1.40655	-2.65221	3052.39774	
1181.00000	-1.42901	-2.67434	3052.37962	
1191.00000	-1.44769	-2.69328	3052.34842	
1201.00000	-1.46950	-2.71116	3052.31643	
1211.00000	-1.48175	-2.72654	3052.29609	
1221.00000	-1.48605	-2.74148	3052.27901	
1231.00000	-1.47785	-2.75859	3052.23582	
1241.00000	-1.48854	-2.77746	3052.22837	
1251.00000	-1.50831	-2.79400	3052.22315	
1261.00000	-1.52885	-2.81561	3052.21938	
1271.00000	-1.56422	-2.83582	3052.19075	
1281.00000	-1.59276	-2.85784	3052.18733	
1291.00000	-1.60656	-2.87972	3052.16730	
1301.00000	-1.63600	-2.90527	3052.19071	
1311.00000	-1.65617	-2.92108	3052.16951	
1321.00000	-1.68213	-2.94015	3052.14830	
1331.00000	-1.69675	-2.95948	3052.13110	
1341.00000	-1.72394	-2.97970	3052.12764	
1351.00000	-1.74550	-2.99820	3052.12364	
1361.00000	-1.74964	-3.01763	3052.10262	
1371.00000	-1.75692	-3.03367	3052.08046	
1381.00000	-1.76142	-3.04996	3052.07801	
1391.00000	-1.77465	-3.06842	3052.08152	
1401.00000	-1.79958	-3.08765	3052.06841	
1411.00000	-1.81697	-3.10674	3052.05858	
1421.00000	-1.81772	-3.12610	3052.04405	
1431.00000	-1.82042	-3.14296	3052.02853	
1441.00000	-1.84860	-3.16298	3052.01903	
1451.00000	-1.87233	-3.18038	3052.00624	
1461.00000	-1.67512	-3.31135	3051.98131	
1471.00000	-1.70182	-3.33360	3051.99183	
1481.00000	-1.72295	-3.35537	3051.98900	
1491.00000	-1.73473	-3.37386	3051.98605	
1501.00000	-1.76013	-3.39420	3051.98381	
1511.00000	-1.78658	-3.41264	3051.98483	
1521.00000	-1.80735	-3.43333	3051.99034	
1531.00000	-1.83034	-3.45462	3051.99861	
1541.00000	-1.83978	-3.46488	3051.98818	
1551.00000	-1.86039	-3.48141	3051.98811	
1561.00000	-1.87092	-3.49995	3051.98844	
1571.00000	-1.88109	-3.51491	3051.99065	
1581.00000	-1.90084	-3.53132	3051.99864	
1591.00000	-1.92531	-3.54938	3052.01441	
1601.00000	-1.94439	-3.56941	3052.01424	
1611.00000	-1.99451	-3.59984	3051.99957	
1621.00000	-2.01916	-3.61661	3052.00882	
1631.00000	-2.03985	-3.63911	3052.00707	
1641.00000	-2.05660	-3.66051	3051.99413	
1651.00000	-2.07977	-3.67783	3051.99943	
1661.00000	-2.10478	-3.69913	3052.00409	
1671.00000	-2.12632	-3.71810	3052.00817	
1681.00000	-2.13827	-3.73374	3051.99567	
1691.00000	-2.16010	-3.75064	3052.00666	
1701.00000	-2.17893	-3.77076	3052.00801	
1711.00000	-2.19380	-3.78903	3052.00315	
1721.00000	-2.21585	-3.80773	3052.01338	
1731.00000	-2.21950	-3.82404	3052.00786	
1741.00000	-2.22992	-3.83939	3052.00883	
1751.00000	-2.25539	-3.85611	3052.00725	
1761.00000	-2.26732	-3.86991	3052.00455	
1771.00000	-2.28967	-3.88980	3052.01483	
1781.00000	-2.30440	-3.90617	3052.00984	
1791.00000	-2.32697	-3.92443	3052.02412	
1801.00000	-2.34885	-3.94151	3052.03580	
1811.00000	-2.37012	-3.95742	3052.03868	
1821.00000	-2.39545	-3.97953	3052.05076	
1831.00000	-2.40816	-3.99497	3052.05374	
1841.00000	-2.43778	-4.02054	3052.07418	
1851.00000	-2.45761	-4.04073	3052.07725	
1861.00000	-2.49567	-4.06775	3052.09181	
1871.00000	-2.51600	-4.08921	3052.09332	
1881.00000	-2.53018	-4.11007	3052.09980	
1891.00000	-2.55327	-4.12591	3052.10451	
1901.00000	-2.57758	-4.14435	3052.11269	
1911.00000	-2.61045	-4.17081	3052.11723	
1921.00000	-2.63469	-4.18946	3052.12104	
1931.00000	-2.64739	-4.20929	3052.11691	
1941.00000	-2.66440	-4.22702	3052.11835	
1951.00000	-2.68055	-4.24217	3052.11523	
1961.00000	-2.70541	-4.26041	3052.12524	
1971.00000	-2.72556	-4.28156	3052.12369	
1981.00000	-2.74224	-4.29813	3052.13175	
1991.00000	-2.73725	-4.31641	3052.14087	
2001.00000	-2.60650	-4.41019	3052.22300	

==> NRC__N10_r0.5_costbinomialDeviance_epsilon0.01_packetLoss0.8.txt <==
iteration	log_dissensus	log_error	cost
1.00000	-Inf	-Inf	0.00000	
11.00000	-2.13665	-0.13915	3183.24798	
21.00000	-2.23265	-0.15161	3179.60196	
31.00000	-2.04597	-0.16209	3176.74291	
41.00000	-1.70844	-0.17448	3172.85801	
51.00000	-1.39507	-0.19310	3169.17192	
61.00000	-1.27732	-0.21287	3164.32676	
71.00000	-1.04000	-0.22953	3160.67681	
81.00000	-1.03153	-0.24762	3156.83001	
91.00000	-0.97319	-0.26460	3153.27799	
101.00000	-1.06411	-0.28094	3150.53032	
111.00000	-1.14798	-0.28578	3148.32782	
121.00000	-1.06896	-0.30056	3145.24362	
131.00000	-0.94841	-0.31369	3142.48091	
141.00000	-0.80596	-0.32606	3140.12241	
151.00000	-0.75410	-0.34047	3137.44362	
161.00000	-0.77331	-0.35306	3134.95094	
171.00000	-0.77345	-0.36627	3132.69434	
181.00000	-0.76385	-0.38244	3130.07282	
191.00000	-0.73030	-0.39717	3127.67120	
201.00000	-0.61567	-0.41121	3125.46826	
211.00000	-0.60886	-0.42366	3123.59284	
221.00000	-0.57364	-0.43669	3121.71503	
231.00000	-0.53454	-0.44668	3120.14816	
241.00000	-0.40239	-0.45320	3118.25853	
251.00000	-0.36578	-0.47145	3115.87229	
261.00000	-0.25484	-0.47132	3114.68017	
271.00000	-0.26003	-0.49134	3112.27656	
281.00000	-0.31367	-0.50668	3110.47134	
291.00000	-0.33130	-0.52287	3108.53900	
301.00000	-0.34227	-0.53394	3107.45475	
311.00000	-0.39289	-0.55067	3105.73742	
321.00000	-0.37389	-0.56162	3104.36489	
331.00000	-0.38913	-0.57518	3102.98196	
341.00000	-0.33774	-0.58876	3101.50051	
351.00000	-0.31382	-0.60423	3099.84887	
361.00000	-0.29664	-0.61933	3098.36079	
371.00000	-0.30376	-0.63571	3096.93091	
381.00000	-0.29769	-0.64816	3095.77163	
391.00000	-0.27408	-0.66258	3094.40770	
401.00000	-0.26900	-0.67844	3093.00738	
411.00000	-0.22644	-0.69009	3092.35600	
421.00000	-0.20401	-0.70567	3091.21257	
431.00000	-0.16163	-0.72342	3089.85217	
441.00000	-0.17483	-0.74040	3088.66867	
451.00000	-0.18635	-0.75725	3087.31774	
461.00000	-0.18865	-0.77633	3086.09204	
471.00000	-0.19574	-0.78854	3085.37425	
481.00000	-0.24142	-0.80506	3084.27804	
491.00000	-0.22430	-0.81780	3083.46463	
501.00000	-0.21900	-0.83381	3082.41292	
511.00000	-0.24962	-0.84996	3081.40238	
521.00000	-0.24981	-0.86207	3080.61990	
531.00000	-0.25509	-0.87783	3079.68504	
541.00000	-0.23813	-0.89101	3078.95455	
551.00000	-0.23996	-0.90532	3078.25233	
561.00000	-0.26533	-0.91518	3077.76808	
571.00000	-0.14600	-0.95017	3076.75162	
581.00000	-0.14494	-0.96755	3075.90087	
591.00000	-0.12966	-0.98015	3075.30386	
601.00000	-0.11340	-0.99622	3074.49124	
611.00000	-0.13600	-1.01392	3073.64874	
621.00000	-0.17015	-1.02857	3072.94334	
631.00000	-0.18230	-1.04147	3072.24094	
641.00000	-0.19750	-1.06026	3071.49192	
651.00000	-0.19896	-1.07252	3070.88668	
661.00000	-0.24174	-1.09164	3070.18852	
671.00000	-0.23404	-1.10877	3069.50959	
681.00000	-0.24409	-1.11878	3069.16888	
691.00000	-0.24169	-1.13469	3068.52304	
701.00000	-0.26467	-1.15412	3067.88080	
711.00000	-0.26400	-1.16696	3067.55678	
721.00000	-0.26945	-1.18035	3067.14570	
731.00000	-0.33236	-1.19671	3066.67403	
741.00000	-0.33844	-1.21235	3066.14471	
751.00000	-0.31420	-1.23381	3065.47813	
761.00000	-0.30915	-1.25021	3064.93968	
771.00000	-0.32916	-1.26408	3064.69965	
781.00000	-0.31996	-1.27552	3064.37398	
791.00000	-0.29050	-1.29650	3063.78977	
801.00000	-0.28491	-1.31193	3063.33394	
811.00000	-0.27928	-1.33280	3062.84781	
821.00000	-0.26860	-1.35223	3062.34293	
831.00000	-0.28064	-1.36711	3061.99346	
841.00000	-0.27847	-1.38011	3061.75793	
851.00000	-0.29975	-1.39647	3061.40245	
861.00000	-0.31221	-1.40772	3061.13736	
871.00000	-0.22515	-1.39854	3060.81736	
881.00000	-0.22886	-1.40819	3060.94858	
891.00000	-0.23328	-1.41804	3060.60631	
901.00000	-0.26986	-1.43820	3060.28493	
911.00000	-0.28370	-1.45448	3059.95032	
921.00000	-0.29834	-1.46875	3059.70884	
931.00000	-0.28407	-1.48728	3059.46167	
941.00000	-0.27947	-1.49740	3059.25107	
951.00000	-0.29261	-1.50891	3059.07611	
961.00000	-0.30954	-1.52329	3058.82036	
971.00000	-0.31831	-1.53555	3058.61252	
981.00000	-0.33693	-1.54984	3058.38189	
991.00000	-0.35966	-1.56713	3058.17665	
1001.00000	-0.36961	-1.57947	3057.93028	
1011.00000	-0.38455	-1.59086	3057.76291	
1021.00000	-0.39678	-1.60510	3057.60914	
1031.00000	-0.41475	-1.62121	3057.38880	
1041.00000	-0.42899	-1.63813	3057.20411	
1051.00000	-0.45196	-1.65427	3057.02630	
1061.00000	-0.46946	-1.66861	3056.84339	
1071.00000	-0.48434	-1.68361	3056.57396	
1081.00000	-0.47634	-1.69568	3056.41785	
1091.00000	-0.50238	-1.72540	3055.98717	
1101.00000	-0.49170	-1.75051	3055.63182	
1111.00000	-0.42426	-1.74531	3055.44033	
1121.00000	-0.42820	-1.75749	3055.30740	
1131.00000	-0.42748	-1.76919	3055.19399	
1141.00000	-0.43578	-1.78075	3055.13593	
1151.00000	-0.43440	-1.79165	3055.05045	
1161.00000	-0.48994	-1.82059	3055.03343	
1171.00000	-0.47844	-1.84485	3054.79735	
1181.00000	-0.49264	-1.86215	3054.74179	
1191.00000	-0.53541	-1.88623	3054.70045	
1201.00000	-0.54002	-1.90461	3054.52371	
1211.00000	-0.53491	-1.91557	3054.44933	
1221.00000	-0.57075	-1.93738	3054.44152	
1231.00000	-0.39926	-1.90298	3055.07773	
1241.00000	-0.42283	-1.91783	3054.99365	
1251.00000	-0.42515	-1.92875	3054.94290	
1261.00000	-0.43905	-1.94213	3054.79822	
1271.00000	-0.44101	-1.95852	3054.68256	
1281.00000	-0.45916	-1.97458	3054.54428	
1291.00000	-0.46746	-1.98729	3054.49948	
1301.00000	-0.48944	-2.00436	3054.38525	
1311.00000	-0.50232	-2.02149	3054.38118	
1321.00000	-0.50615	-2.03490	3054.30605	
1331.00000	-0.50012	-2.04436	3054.25642	
1341.00000	-0.53282	-2.06246	3054.14094	
1351.00000	-0.58296	-2.08578	3054.00674	
1361.00000	-0.65043	-2.12531	3053.90707	
1371.00000	-0.66673	-2.14070	3053.89157	
1381.00000	-0.65600	-2.20140	3053.84538	
1391.00000	-0.66255	-2.24021	3053.83579	
1401.00000	-0.67710	-2.26438	3053.76068	
1411.00000	-0.68869	-2.27907	3053.69949	
1421.00000	-0.71090	-2.30389	3053.56904	
1431.00000	-0.71717	-2.31715	3053.54625	
1441.00000	-0.71670	-2.33148	3053.51952	
1451.00000	-0.72577	-2.35276	3053.48292	
1461.00000	-0.71894	-2.37827	3053.45469	
1471.00000	-0.70524	-2.40214	3053.29915	
1481.00000	-0.68282	-2.43242	3053.26151	
1491.00000	-0.72359	-2.51042	3053.09205	
1501.00000	-0.69887	-2.55499	3053.11639	
1511.00000	-0.68370	-2.59175	3052.99927	
1521.00000	-0.68101	-2.63313	3052.95122	
1531.00000	-0.68648	-2.65590	3052.91017	
1541.00000	-0.70345	-2.67031	3052.81606	
1551.00000	-0.81062	-2.76554	3052.72724	
1561.00000	-0.73511	-2.84884	3052.95110	
1571.00000	-0.68430	-2.91066	3053.08291	
1581.00000	-0.63506	-2.98875	3053.23704	
1591.00000	-0.62917	-3.00360	3053.22986	
1601.00000	-0.62260	-3.03545	3053.20658	
1611.00000	1.03375	-1.69909	3068.17360	
1621.00000	1.03129	-1.69873	3068.06074	
1631.00000	1.03206	-1.70480	3068.00740	
1641.00000	1.03056	-1.71142	3067.70853	
1651.00000	1.02406	-1.70740	3067.23392	
1661.00000	1.02545	-1.71713	3067.12138	
1671.00000	1.02121	-1.70263	3067.10246	
1681.00000	1.01854	-1.65817	3067.59142	
1691.00000	1.02688	-1.64186	3068.49586	
1701.00000	1.03106	-1.63023	3068.39763	
1711.00000	1.02327	-1.63712	3068.13466	
1721.00000	1.01335	-1.63100	3067.80377	
1731.00000	1.00413	-1.63583	3067.55271	
1741.00000	1.12037	-1.52921	3070.38456	
1751.00000	1.10492	-1.53226	3069.85787	
1761.00000	1.09718	-1.53372	3069.65524	
1771.00000	1.09681	-1.53160	3069.61075	
1781.00000	1.08581	-1.51581	3069.28947	
1791.00000	1.07634	-1.51599	3069.00504	
1801.00000	1.07564	-1.51189	3069.01737	
1811.00000	1.06643	-1.51832	3068.72314	
1821.00000	1.05100	-1.49921	3068.00444	
1831.00000	1.05030	-1.49521	3068.04181	
1841.00000	1.10776	-1.44562	3069.51853	
1851.00000	1.10630	-1.43824	3069.49293	
1861.00000	1.11971	-1.42870	3069.85562	
1871.00000	1.11792	-1.41961	3069.89221	
1881.00000	1.09255	-1.42651	3069.10036	
1891.00000	1.28222	-1.23822	3073.90463	
1901.00000	1.27228	-1.23364	3073.74561	
1911.00000	1.25347	-1.23942	3073.16633	
1921.00000	1.23880	-1.24412	3072.78532	
1931.00000	1.22124	-1.24540	3072.36600	
1941.00000	1.21760	-1.23757	3072.35210	
1951.00000	1.46930	-0.93753	3077.94678	
1961.00000	1.45941	-0.93951	3077.00985	
1971.00000	1.45445	-0.93991	3076.94418	
1981.00000	1.43095	-0.95394	3075.83618	
1991.00000	1.37307	-0.99883	3073.99476	
2001.00000	1.36221	-1.00192	3073.70570	

==> NRC__N10_r0.5_costbinomialDeviance_epsilon0.01_packetLoss0.9.txt <==
iteration	log_dissensus	log_error	cost
1.00000	-Inf	-Inf	0.00000	
11.00000	-2.15394	-0.13518	3184.81162	
21.00000	1.65483	0.11539	3238.41939	
31.00000	1.66364	0.10368	3235.15459	
41.00000	1.67005	0.09759	3233.52450	
51.00000	1.66009	0.08131	3230.09711	
61.00000	1.63820	0.09825	3229.48938	
71.00000	1.53647	0.06956	3220.42844	
81.00000	2.45023	0.35844	3341.62386	
91.00000	2.96997	0.63344	3618.42202	
101.00000	2.78638	0.37366	4089.12859	
111.00000	2.88772	0.45316	4142.01901	
121.00000	2.88777	0.45284	4140.67021	
131.00000	3.29321	0.76055	4418.12471	
141.00000	4.99013	2.18632	12663.75019	
151.00000	NaN	NaN	NaN	
161.00000	NaN	NaN	NaN	
171.00000	NaN	NaN	NaN	
181.00000	NaN	NaN	NaN	
191.00000	NaN	NaN	NaN	
201.00000	NaN	NaN	NaN	
211.00000	NaN	NaN	NaN	
221.00000	NaN	NaN	NaN	
231.00000	NaN	NaN	NaN	
241.00000	NaN	NaN	NaN	
251.00000	NaN	NaN	NaN	
261.00000	NaN	NaN	NaN	
271.00000	NaN	NaN	NaN	
281.00000	NaN	NaN	NaN	
291.00000	NaN	NaN	NaN	
301.00000	NaN	NaN	NaN	
311.00000	NaN	NaN	NaN	
321.00000	NaN	NaN	NaN	
331.00000	NaN	NaN	NaN	
341.00000	NaN	NaN	NaN	
351.00000	NaN	NaN	NaN	
361.00000	NaN	NaN	NaN	
371.00000	NaN	NaN	NaN	
381.00000	NaN	NaN	NaN	
391.00000	NaN	NaN	NaN	
401.00000	NaN	NaN	NaN	
411.00000	NaN	NaN	NaN	
421.00000	NaN	NaN	NaN	
431.00000	NaN	NaN	NaN	
441.00000	NaN	NaN	NaN	
451.00000	NaN	NaN	NaN	
461.00000	NaN	NaN	NaN	
471.00000	NaN	NaN	NaN	
481.00000	NaN	NaN	NaN	
491.00000	NaN	NaN	NaN	
501.00000	NaN	NaN	NaN	
511.00000	NaN	NaN	NaN	
521.00000	NaN	NaN	NaN	
531.00000	NaN	NaN	NaN	
541.00000	NaN	NaN	NaN	
551.00000	NaN	NaN	NaN	
561.00000	NaN	NaN	NaN	
571.00000	NaN	NaN	NaN	
581.00000	NaN	NaN	NaN	
591.00000	NaN	NaN	NaN	
601.00000	NaN	NaN	NaN	
611.00000	NaN	NaN	NaN	
621.00000	NaN	NaN	NaN	
631.00000	NaN	NaN	NaN	
641.00000	NaN	NaN	NaN	
651.00000	NaN	NaN	NaN	
661.00000	NaN	NaN	NaN	
671.00000	NaN	NaN	NaN	
681.00000	NaN	NaN	NaN	
691.00000	NaN	NaN	NaN	
701.00000	NaN	NaN	NaN	
711.00000	NaN	NaN	NaN	
721.00000	NaN	NaN	NaN	
731.00000	NaN	NaN	NaN	
741.00000	NaN	NaN	NaN	
751.00000	NaN	NaN	NaN	
761.00000	NaN	NaN	NaN	
771.00000	NaN	NaN	NaN	
781.00000	NaN	NaN	NaN	
791.00000	NaN	NaN	NaN	
801.00000	NaN	NaN	NaN	
811.00000	NaN	NaN	NaN	
821.00000	NaN	NaN	NaN	
831.00000	NaN	NaN	NaN	
841.00000	NaN	NaN	NaN	
851.00000	NaN	NaN	NaN	
861.00000	NaN	NaN	NaN	
871.00000	NaN	NaN	NaN	
881.00000	NaN	NaN	NaN	
891.00000	NaN	NaN	NaN	
901.00000	NaN	NaN	NaN	
911.00000	NaN	NaN	NaN	
921.00000	NaN	NaN	NaN	
931.00000	NaN	NaN	NaN	
941.00000	NaN	NaN	NaN	
951.00000	NaN	NaN	NaN	
961.00000	NaN	NaN	NaN	
971.00000	NaN	NaN	NaN	
981.00000	NaN	NaN	NaN	
991.00000	NaN	NaN	NaN	
1001.00000	NaN	NaN	NaN	
1011.00000	NaN	NaN	NaN	
1021.00000	NaN	NaN	NaN	
1031.00000	NaN	NaN	NaN	
1041.00000	NaN	NaN	NaN	
1051.00000	NaN	NaN	NaN	
1061.00000	NaN	NaN	NaN	
1071.00000	NaN	NaN	NaN	
1081.00000	NaN	NaN	NaN	
1091.00000	NaN	NaN	NaN	
1101.00000	NaN	NaN	NaN	
1111.00000	NaN	NaN	NaN	
1121.00000	NaN	NaN	NaN	
1131.00000	NaN	NaN	NaN	
1141.00000	NaN	NaN	NaN	
1151.00000	NaN	NaN	NaN	
1161.00000	NaN	NaN	NaN	
1171.00000	NaN	NaN	NaN	
1181.00000	NaN	NaN	NaN	
1191.00000	NaN	NaN	NaN	
1201.00000	NaN	NaN	NaN	
1211.00000	NaN	NaN	NaN	
1221.00000	NaN	NaN	NaN	
1231.00000	NaN	NaN	NaN	
1241.00000	NaN	NaN	NaN	
1251.00000	NaN	NaN	NaN	
1261.00000	NaN	NaN	NaN	
1271.00000	NaN	NaN	NaN	
1281.00000	NaN	NaN	NaN	
1291.00000	NaN	NaN	NaN	
1301.00000	NaN	NaN	NaN	
1311.00000	NaN	NaN	NaN	
1321.00000	NaN	NaN	NaN	
1331.00000	NaN	NaN	NaN	
1341.00000	NaN	NaN	NaN	
1351.00000	NaN	NaN	NaN	
1361.00000	NaN	NaN	NaN	
1371.00000	NaN	NaN	NaN	
1381.00000	NaN	NaN	NaN	
1391.00000	NaN	NaN	NaN	
1401.00000	NaN	NaN	NaN	
1411.00000	NaN	NaN	NaN	
1421.00000	NaN	NaN	NaN	
1431.00000	NaN	NaN	NaN	
1441.00000	NaN	NaN	NaN	
1451.00000	NaN	NaN	NaN	
1461.00000	NaN	NaN	NaN	
1471.00000	NaN	NaN	NaN	
1481.00000	NaN	NaN	NaN	
1491.00000	NaN	NaN	NaN	
1501.00000	NaN	NaN	NaN	
1511.00000	NaN	NaN	NaN	
1521.00000	NaN	NaN	NaN	
1531.00000	NaN	NaN	NaN	
1541.00000	NaN	NaN	NaN	
1551.00000	NaN	NaN	NaN	
1561.00000	NaN	NaN	NaN	
1571.00000	NaN	NaN	NaN	
1581.00000	NaN	NaN	NaN	
1591.00000	NaN	NaN	NaN	
1601.00000	NaN	NaN	NaN	
1611.00000	NaN	NaN	NaN	
1621.00000	NaN	NaN	NaN	
1631.00000	NaN	NaN	NaN	
1641.00000	NaN	NaN	NaN	
1651.00000	NaN	NaN	NaN	
1661.00000	NaN	NaN	NaN	
1671.00000	NaN	NaN	NaN	
1681.00000	NaN	NaN	NaN	
1691.00000	NaN	NaN	NaN	
1701.00000	NaN	NaN	NaN	
1711.00000	NaN	NaN	NaN	
1721.00000	NaN	NaN	NaN	
1731.00000	NaN	NaN	NaN	
1741.00000	NaN	NaN	NaN	
1751.00000	NaN	NaN	NaN	
1761.00000	NaN	NaN	NaN	
1771.00000	NaN	NaN	NaN	
1781.00000	NaN	NaN	NaN	
1791.00000	NaN	NaN	NaN	
1801.00000	NaN	NaN	NaN	
1811.00000	NaN	NaN	NaN	
1821.00000	NaN	NaN	NaN	
1831.00000	NaN	NaN	NaN	
1841.00000	NaN	NaN	NaN	
1851.00000	NaN	NaN	NaN	
1861.00000	NaN	NaN	NaN	
1871.00000	NaN	NaN	NaN	
1881.00000	NaN	NaN	NaN	
1891.00000	NaN	NaN	NaN	
1901.00000	NaN	NaN	NaN	
1911.00000	NaN	NaN	NaN	
1921.00000	NaN	NaN	NaN	
1931.00000	NaN	NaN	NaN	
1941.00000	NaN	NaN	NaN	
1951.00000	NaN	NaN	NaN	
1961.00000	NaN	NaN	NaN	
1971.00000	NaN	NaN	NaN	
1981.00000	NaN	NaN	NaN	
1991.00000	NaN	NaN	NaN	
2001.00000	NaN	NaN	NaN	

==> NRC__N10_r0.5_costbinomialDeviance_epsilon0.1_packetLoss0.1.txt <==
iteration	log_dissensus	log_error	cost
1.00000	-Inf	-Inf	0.00000	
11.00000	0.18223	-0.50150	3113.91349	
21.00000	0.73171	-0.80255	3091.90434	
31.00000	0.36382	-1.26961	3063.55576	
41.00000	0.18007	-1.50584	3058.03760	
51.00000	-0.10609	-1.78459	3053.40358	
61.00000	-0.32310	-2.05766	3051.74180	
71.00000	-0.55173	-2.38688	3051.11774	
81.00000	-0.75448	-2.62397	3050.98130	
91.00000	-0.80366	-2.88812	3050.71854	
101.00000	-0.80806	-3.36250	3050.63845	
111.00000	-1.07921	-3.60206	3050.90850	
121.00000	-1.41191	-4.02672	3051.27173	
131.00000	-1.73883	-4.48088	3051.54605	
141.00000	-1.97034	-4.91546	3051.73782	
151.00000	-2.07546	-5.38980	3051.96771	
161.00000	-1.88614	-5.28448	3052.14149	
171.00000	-1.99982	-5.10984	3052.27496	
181.00000	-2.09397	-4.97366	3052.29164	
191.00000	-2.21965	-4.73820	3052.29126	
201.00000	-2.28342	-4.57560	3052.27119	
211.00000	-2.47053	-4.48709	3052.25196	
221.00000	-2.78507	-4.49405	3052.24783	
231.00000	-2.61827	-4.36850	3052.32841	
241.00000	-0.58238	-3.45186	3052.59123	
251.00000	-0.82405	-3.49756	3052.64606	
261.00000	-0.64619	-3.20563	3052.65331	
271.00000	-0.64825	-3.13430	3052.65606	
281.00000	-0.69945	-3.12106	3052.72620	
291.00000	-0.94013	-3.18811	3052.62728	
301.00000	-1.20756	-3.30362	3052.52954	
311.00000	-1.58020	-3.47237	3052.44553	
321.00000	-1.59453	-3.47267	3052.39097	
331.00000	-1.99690	-3.68643	3052.38006	
341.00000	-2.46812	-3.99733	3052.35501	
351.00000	-2.45091	-4.33152	3052.38377	
361.00000	-2.41430	-4.47007	3052.38647	
371.00000	-2.30404	-4.62162	3052.41739	
381.00000	-2.11786	-4.78046	3052.39528	
391.00000	-2.10069	-4.87159	3052.37896	
401.00000	-2.30481	-4.91711	3052.38285	
411.00000	-2.46150	-4.96458	3052.39584	
421.00000	-2.52360	-4.97862	3052.41398	
431.00000	-2.57662	-5.02139	3052.41659	
441.00000	-2.69753	-5.08270	3052.39857	
451.00000	-2.91962	-5.22767	3052.34911	
461.00000	-3.06126	-5.31253	3052.33174	
471.00000	-3.28394	-5.46594	3052.31687	
481.00000	-3.55411	-5.67904	3052.29939	
491.00000	-3.92369	-5.98216	3052.29725	
501.00000	-3.79152	-6.63216	3052.27398	
511.00000	-2.21622	-5.07746	3052.16401	
521.00000	-2.15506	-4.80947	3052.22705	
531.00000	-2.39634	-4.89334	3052.27817	
541.00000	-3.10937	-5.30417	3052.32437	
551.00000	-3.42804	-5.30196	3052.31818	
561.00000	-3.90495	-5.38739	3052.31132	
571.00000	-4.50696	-5.79349	3052.32550	
581.00000	-3.43508	-6.84649	3052.34781	
591.00000	-3.17850	-7.08499	3052.34935	
601.00000	-3.05973	-6.75023	3052.35562	
611.00000	-3.00634	-6.49416	3052.35821	
621.00000	-2.95613	-6.29027	3052.36085	
631.00000	-2.85449	-6.06301	3052.36395	
641.00000	-2.96313	-6.00054	3052.33714	
651.00000	-3.00560	-5.81036	3052.31011	
661.00000	-3.18129	-5.82779	3052.31649	
671.00000	-3.37124	-5.92715	3052.31979	
681.00000	-3.87170	-6.38988	3052.29776	
691.00000	-4.01085	-6.75527	3052.29504	
701.00000	-4.03926	-7.07122	3052.28564	
711.00000	-0.96052	-3.85918	3053.59911	
721.00000	-1.01225	-3.78227	3053.55009	
731.00000	-1.16621	-3.61677	3053.23284	
741.00000	-1.32847	-3.67921	3052.85759	
751.00000	-1.59920	-3.71482	3052.56691	
761.00000	-2.09406	-3.86066	3052.48066	
771.00000	-2.40014	-4.05309	3052.52334	
781.00000	-2.46354	-4.08515	3052.59166	
791.00000	-2.50738	-4.19392	3052.61113	
801.00000	-2.26719	-4.35331	3052.67125	
811.00000	-2.12796	-4.49397	3052.67429	
821.00000	-2.08053	-4.48536	3052.67415	
831.00000	-2.15050	-4.44712	3052.66479	
841.00000	-2.22309	-4.47332	3052.66729	
851.00000	-2.26494	-4.47204	3052.64419	
861.00000	-2.55981	-4.38281	3052.63190	
871.00000	-2.68266	-4.32733	3052.59115	
881.00000	-2.64872	-4.49939	3052.54231	
891.00000	-2.59421	-4.87812	3052.47980	
901.00000	-1.93091	-4.82777	3052.52116	
911.00000	-1.19256	-4.07802	3052.90900	
921.00000	-0.09110	-2.75802	3055.11956	
931.00000	0.12553	-2.51034	3056.50605	
941.00000	0.23195	-2.31273	3057.27771	
951.00000	0.50123	-1.93493	3057.65627	
961.00000	0.47100	-1.80295	3056.70699	
971.00000	0.53555	-1.73986	3059.33331	
981.00000	0.32065	-1.85962	3057.09285	
991.00000	-0.10019	-2.07367	3054.82382	
1001.00000	-0.63001	-2.94171	3052.78807	
1011.00000	-0.66293	-3.01334	3053.15059	
1021.00000	-0.68825	-3.24362	3053.04214	
1031.00000	-0.72779	-3.70198	3052.56258	
1041.00000	-0.05226	-4.08021	3052.22873	
1051.00000	0.31390	-3.33644	3052.64159	
1061.00000	0.26155	-3.16092	3052.75854	
1071.00000	0.08808	-3.22130	3052.51543	
1081.00000	-0.05592	-3.24344	3052.41881	
1091.00000	-0.14254	-3.20530	3052.36364	
1101.00000	-0.15750	-3.15946	3052.25390	
1111.00000	-0.15594	-3.07549	3052.25915	
1121.00000	-0.22910	-3.09624	3052.18042	
1131.00000	-0.42781	-3.22484	3052.08703	
1141.00000	-0.80396	-3.70229	3052.06474	
1151.00000	-0.66382	-4.10830	3054.50390	
1161.00000	-0.55868	-3.42230	3053.88235	
1171.00000	-0.85658	-3.37388	3053.17704	
1181.00000	-1.65644	-3.49696	3052.60198	
1191.00000	-2.07655	-3.54434	3052.51137	
1201.00000	0.26779	-2.58486	3062.80673	
1211.00000	0.34848	-2.50379	3062.75477	
1221.00000	0.43953	-2.20020	3061.68742	
1231.00000	0.40762	-2.04283	3059.08666	
1241.00000	0.27528	-2.01779	3057.45702	
1251.00000	1.38390	-1.38471	3096.20047	
1261.00000	1.46801	-0.94069	3111.24487	
1271.00000	1.62348	-0.71202	3123.18911	
1281.00000	1.62772	-0.54785	3135.28246	
1291.00000	1.61077	-0.38754	3154.03306	
1301.00000	1.21223	-0.48798	3144.09152	
1311.00000	0.80401	-0.47000	3145.47096	
1321.00000	0.38881	-0.59789	3129.05220	
1331.00000	0.10962	-0.62744	3123.73449	
1341.00000	0.78306	-0.62834	3126.74315	
1351.00000	0.87943	-0.70238	3119.99548	
1361.00000	0.94453	-0.78144	3113.98865	
1371.00000	0.85627	-0.78779	3111.87877	
1381.00000	0.74885	-0.81141	3109.26641	
1391.00000	0.65602	-0.87652	3105.71889	
1401.00000	1.61297	-0.55951	3259.84754	
1411.00000	1.53822	-0.55406	3242.35252	
1421.00000	1.48354	-0.55350	3233.63227	
1431.00000	1.38796	-0.48432	3213.96073	
1441.00000	1.32198	-0.49694	3202.96871	
1451.00000	1.01087	-0.55093	3165.60403	
1461.00000	0.46922	-0.63044	3130.94535	
1471.00000	4.38458	1.37236	7930.51891	
1481.00000	4.18847	1.17745	6796.07692	
1491.00000	4.05446	1.08565	6207.03991	
1501.00000	3.99460	1.08629	5965.26441	
1511.00000	3.78077	0.93353	5140.38783	
1521.00000	3.64599	0.86707	4631.46275	
1531.00000	4.44313	1.73043	11397.02464	
1541.00000	4.29498	1.75178	11427.50979	
1551.00000	4.19527	1.79260	11515.19965	
1561.00000	4.11196	1.80429	11888.45538	
1571.00000	3.93744	1.78317	12524.93478	
1581.00000	4.25590	1.99656	13719.53505	
1591.00000	4.48322	2.22702	18970.87468	
1601.00000	4.39421	2.24695	18838.42016	
1611.00000	4.32457	2.28218	19372.28776	
1621.00000	4.00917	2.18386	15675.86194	
1631.00000	4.32163	2.28004	14889.48434	
1641.00000	4.59187	2.46618	15653.00633	
1651.00000	4.59791	2.50578	16279.03092	
1661.00000	4.67145	2.63150	18937.22340	
1671.00000	4.92281	2.89363	26229.89475	
1681.00000	4.67222	2.90679	22503.10107	
1691.00000	4.42221	2.94109	20412.89409	
1701.00000	4.12552	2.88043	17729.05570	
1711.00000	4.66812	3.07950	20084.29048	
1721.00000	5.61187	2.39363	37732.80550	
1731.00000	8.74380	5.90488	Inf	
1741.00000	8.74360	5.91138	Inf	
1751.00000	NaN	NaN	NaN	
1761.00000	NaN	NaN	NaN	
1771.00000	NaN	NaN	NaN	
1781.00000	NaN	NaN	NaN	
1791.00000	NaN	NaN	NaN	
1801.00000	NaN	NaN	NaN	
1811.00000	NaN	NaN	NaN	
1821.00000	NaN	NaN	NaN	
1831.00000	NaN	NaN	NaN	
1841.00000	NaN	NaN	NaN	
1851.00000	NaN	NaN	NaN	
1861.00000	NaN	NaN	NaN	
1871.00000	NaN	NaN	NaN	
1881.00000	NaN	NaN	NaN	
1891.00000	NaN	NaN	NaN	
1901.00000	NaN	NaN	NaN	
1911.00000	NaN	NaN	NaN	
1921.00000	NaN	NaN	NaN	
1931.00000	NaN	NaN	NaN	
1941.00000	NaN	NaN	NaN	
1951.00000	NaN	NaN	NaN	
1961.00000	NaN	NaN	NaN	
1971.00000	NaN	NaN	NaN	
1981.00000	NaN	NaN	NaN	
1991.00000	NaN	NaN	NaN	
2001.00000	NaN	NaN	NaN	
